A LiDAR-based real-time capable 3D Perception System for Automated Driving in Urban Domains

We present a LiDAR-based and real-time capable 3D perception system for automated driving in urban domains. The hierarchical system design is able to model stationary and movable parts of the environment simultaneously and under real-time conditions. Our approach extends the state of the art by innovative in-detail enhancements for perceiving road users and drivable corridors even in case of non-flat ground surfaces and overhanging or protruding elements. We describe a runtime-efficient pointcloud processing pipeline, consisting of adaptive ground surface estimation, 3D clustering and motion classification stages. Based on the pipeline's output, the stationary environment is represented in a multi-feature mapping and fusion approach. Movable elements are represented in an object tracking system capable of using multiple reference points to account for viewpoint changes. We further enhance the tracking system by explicit consideration of occlusion and ambiguity cases. Our system is evaluated using a subset of the TUBS Road User Dataset. We enhance common performance metrics by considering application-driven aspects of real-world traffic scenarios. The perception system shows impressive results and is able to cope with the addressed scenarios while still preserving real-time capability.

==> figures/4_Preprocessing/tikz_data_raw.csv <==
x,y,z,segment_id,height,layer
14.78,4.715,1.134,0,0.0,45
14.73,3.382,0.6315,0,0.0,39
14.67,3.48,1.163,0,0.0,45
14.69,3.348,0.5414,0,0.0,38
14.67,3.352,0.4636,0,0.0,37
14.59,3.54,1.333,0,0.0,47
14.55,3.497,1.171,0,0.0,45
14.55,3.474,1.253,0,0.0,46
14.51,3.423,1.09,0,0.0,44
14.51,3.411,1.011,0,0.0,43
14.52,3.352,0.4188,0,0.0,36
14.45,3.534,1.434,0,0.0,48
14.47,3.388,0.929,0,0.0,42
14.05,4.818,1.013,0,0.0,43
14.46,3.389,0.8399,0,0.0,41
14.42,3.543,1.342,0,0.0,47
14.45,3.345,0.4881,0,0.0,37
14.45,3.331,0.7481,0,0.0,40
14.4,3.444,1.096,0,0.0,44
14.37,3.474,1.264,0,0.0,46
14.2,4.08,1.52,0,0.0,49
14.37,3.422,1.021,0,0.0,43
14.3,3.542,1.441,0,0.0,48
14.3,3.344,0.6759,0,0.0,39
14.29,3.338,0.7632,0,0.0,40
14.26,3.381,0.9464,0,0.0,42
14.18,3.42,1.035,0,0.0,43
14.14,3.545,1.449,0,0.0,48
14.15,3.353,0.6904,0,0.0,39
13.72,4.748,1.039,0,0.0,43
14.11,3.371,0.8702,0,0.0,41
14.11,3.322,0.6041,0,0.0,38
14.08,3.441,1.042,0,0.0,43
13.67,4.756,1.202,0,0.0,45
13.72,4.606,1.043,0,0.0,43
14.08,3.335,0.4707,0,0.0,36
14.05,3.375,0.9632,0,0.0,42
13.67,4.635,1.046,0,0.0,43
14.04,3.335,0.5338,0,0.0,37
13.6,4.823,1.205,0,0.0,45
14.03,3.368,0.7018,0,0.0,39
13.62,4.755,1.046,0,0.0,43
13.61,4.781,1.205,0,0.0,45
14.02,3.339,0.7885,0,0.0,40
13.72,4.406,1.206,0,0.0,45
13.61,4.72,1.124,0,0.0,44
13.67,4.535,1.124,0,0.0,44
13.96,3.543,1.457,0,0.0,48
14,3.36,0.4791,0,0.0,36
13.58,4.755,1.126,0,0.0,44
13.99,3.35,0.3762,0,0.0,35
13.64,4.569,1.126,0,0.0,44
13.99,3.337,0.6163,0,0.0,38
13.54,4.841,1.05,0,0.0,43
13.66,4.486,1.126,0,0.0,44
13.72,4.284,1.051,0,0.0,43
13.7,4.347,1.051,0,0.0,43
13.55,4.778,1.05,0,0.0,43
13.52,4.824,1.128,0,0.0,44
13.67,4.375,1.128,0,0.0,44
13.65,4.435,1.129,0,0.0,44
13.53,4.784,1.128,0,0.0,44
13.95,3.334,0.5443,0,0.0,37
13.94,3.372,0.8854,0,0.0,41
13.5,4.767,1.291,0,0.0,46
13.89,3.378,0.9766,0,0.0,42
13.49,4.717,1.293,0,0.0,46
13.83,3.553,1.463,0,0.0,48
13.85,3.341,0.8044,0,0.0,40
13.83,3.363,0.7213,0,0.0,39
13.82,3.352,0.3968,0,0.0,35
13.82,3.339,0.4996,0,0.0,36
13.81,3.338,0.6347,0,0.0,38
13.79,3.378,0.8981,0,0.0,41
13.75,3.327,0.5668,0,0.0,37
13.68,3.343,0.8199,0,0.0,40
13.67,3.364,0.7376,0,0.0,39
13.65,3.341,0.6515,0,0.0,38
13.65,3.34,0.5194,0,0.0,36
13.64,3.349,0.4188,0,0.0,35
13.63,3.378,0.9974,0,0.0,42
13.6,3.496,1.231,0,0.0,45
13.56,3.572,1.233,0,0.0,45
13.55,3.6,1.387,0,0.0,47
13.56,3.547,1.475,0,0.0,48
13.22,4.654,1.475,0,0.0,48
13.6,3.374,0.9142,0,0.0,41
13.55,3.527,1.234,0,0.0,45
13.2,4.661,1.387,0,0.0,47
13.56,3.458,1.081,0,0.0,43
13.59,3.33,0.5841,0,0.0,37
13.16,4.691,1.389,0,0.0,47
13.18,4.595,1.477,0,0.0,48
13.54,3.352,0.7506,0,0.0,39
13.51,3.461,1.158,0,0.0,44
13.5,3.485,1.085,0,0.0,43
13.34,4.022,1.159,0,0.0,44
13.38,3.886,1.085,0,0.0,43
13.16,4.567,1.479,0,0.0,48
13.52,3.346,0.8347,0,0.0,40
13.39,3.809,1.239,0,0.0,45
13.51,3.348,0.535,0,0.0,36
13.35,3.922,1.086,0,0.0,43
13.09,4.711,1.392,0,0.0,47
13.34,3.946,1.24,0,0.0,45
13.31,4.035,1.16,0,0.0,44
13.5,3.324,0.6682,0,0.0,38
13.44,3.557,1.481,0,0.0,48
13.45,3.515,1.088,0,0.0,43
13.48,3.35,0.4386,0,0.0,35
13.33,3.899,1.241,0,0.0,45
13.34,3.858,1.241,0,0.0,45
13.13,4.513,1.481,0,0.0,48
13.3,3.966,1.162,0,0.0,44
13.46,3.379,0.9265,0,0.0,41
13.1,4.58,1.394,0,0.0,47
13.04,4.735,1.394,0,0.0,47
13.13,4.467,1.482,0,0.0,48
13.3,3.922,1.164,0,0.0,44
13.45,3.336,0.5997,0,0.0,37
13.08,4.507,1.396,0,0.0,47
13.11,4.416,1.483,0,0.0,48
13.07,4.526,1.396,0,0.0,47
13.34,3.585,1.398,0,0.0,47
12.96,4.772,1.397,0,0.0,47
13.34,3.574,1.485,0,0.0,48
13.07,4.459,1.398,0,0.0,47
13.1,4.368,1.485,0,0.0,48
13.27,3.799,1.017,0,0.0,42
13.25,3.864,1.168,0,0.0,44
13.26,3.821,1.169,0,0.0,44
13.1,4.302,1.486,0,0.0,48
13.36,3.349,0.7683,0,0.0,39
13.36,3.348,0.8492,0,0.0,40
13.29,3.602,1.487,0,0.0,48
13.09,4.255,1.487,0,0.0,48
13.03,4.401,1.401,0,0.0,47
13.09,4.211,1.488,0,0.0,48
13.26,3.637,1.488,0,0.0,48
13.1,4.17,1.488,0,0.0,48
13.25,3.654,1.488,0,0.0,48
13.33,3.343,0.5562,0,0.0,36
13.1,4.127,1.488,0,0.0,48
13.31,3.362,0.9395,0,0.0,41
13.32,3.322,0.6866,0,0.0,38
13.22,3.688,1.489,0,0.0,48
13.1,4.085,1.489,0,0.0,48
12.87,4.748,1.252,0,0.0,45
13.2,3.726,1.49,0,0.0,48
13.3,3.347,0.4601,0,0.0,35
13.12,3.982,1.49,0,0.0,48
13.09,4.061,1.49,0,0.0,48
13.1,4.018,1.49,0,0.0,48
13.16,3.802,1.49,0,0.0,48
13.17,3.761,1.49,0,0.0,48
13.28,3.333,0.6191,0,0.0,37
13.14,3.838,1.491,0,0.0,48
13.11,3.938,1.49,0,0.0,48
13.12,3.897,1.491,0,0.0,48
12.74,4.979,1.104,0,0.0,43
12.7,4.999,1.028,0,0.0,42
13.23,3.334,0.862,0,0.0,40
12.77,4.8,1.256,0,0.0,45
13.22,3.355,0.7818,0,0.0,39
13.02,4.025,1.408,0,0.0,47
13.02,4.004,1.408,0,0.0,47
13.19,3.358,0.3962,0,0.0,34
12.76,4.735,1.333,0,0.0,46
12.99,4.061,1.409,0,0.0,47
13.19,3.328,0.7011,0,0.0,38
13.18,3.346,0.5737,0,0.0,36
13.17,3.354,0.4757,0,0.0,35
12.71,4.798,1.26,0,0.0,45
13.16,3.362,0.9533,0,0.0,41
13.08,3.575,1.412,0,0.0,47
12.97,3.947,1.412,0,0.0,47
12.98,3.908,1.412,0,0.0,47
12.99,3.867,1.412,0,0.0,47
12.69,4.759,1.114,0,0.0,43
13.13,3.338,0.6345,0,0.0,37
13.12,3.368,0.792,0,0.0,39
12.94,3.974,1.339,0,0.0,46
12.87,4.188,1.338,0,0.0,46
12.98,3.82,1.414,0,0.0,47
12.99,3.759,1.414,0,0.0,47
12.92,3.99,1.339,0,0.0,46
12.93,3.93,1.34,0,0.0,46
12.99,3.676,1.415,0,0.0,47
12.85,4.137,1.341,0,0.0,46
12.94,3.846,1.341,0,0.0,46
13,3.637,1.415,0,0.0,47
12.95,3.808,1.341,0,0.0,46
12.86,4.098,1.341,0,0.0,46
12.87,4.059,1.341,0,0.0,46
12.97,3.711,1.416,0,0.0,47
13.07,3.335,0.8764,0,0.0,40
12.91,3.88,1.342,0,0.0,46
12.94,3.742,1.343,0,0.0,46
13.04,3.351,0.5892,0,0.0,36
13.04,3.333,0.7158,0,0.0,38
12.94,3.698,1.344,0,0.0,46
12.94,3.656,1.344,0,0.0,46
12.96,3.584,1.418,0,0.0,47
12.55,4.766,1.194,0,0.0,44
12.5,4.815,1.126,0,0.0,43
12.96,3.366,0.808,0,0.0,39
12.95,3.345,0.8873,0,0.0,40
12.91,3.346,0.508,0,0.0,35
12.91,3.338,0.7299,0,0.0,38
12.42,4.817,1.055,0,0.0,42
12.89,3.34,0.4355,0,0.0,34
12.85,3.379,0.8178,0,0.0,39
12.85,3.324,0.6659,0,0.0,37
12.84,3.354,0.898,0,0.0,40
12.79,3.531,1.355,0,0.0,46
12.77,3.538,1.283,0,0.0,45
12.79,3.353,0.5228,0,0.0,35
12.78,3.351,0.4492,0,0.0,34
12.78,3.344,0.7433,0,0.0,38
12.71,3.548,1.359,0,0.0,46
12.76,3.338,0.6217,0,0.0,36
12.69,3.556,1.288,0,0.0,45
12.74,3.335,0.6777,0,0.0,37
12.77,3.199,1.07,0,0.0,42
12.71,3.407,1.07,0,0.0,42
12.72,3.363,0.909,0,0.0,40
12.67,3.368,0.3878,0,0.0,33
12.67,3.361,0.5368,0,0.0,35
12.7,3.221,1.075,0,0.0,42
12.17,4.842,0.9942,0,0.0,41
12.66,3.35,0.6331,0,0.0,36
12.68,3.256,1.076,0,0.0,42
12.65,3.357,0.4651,0,0.0,34
12.63,3.426,1.076,0,0.0,42
12.61,3.483,1.22,0,0.0,44
12.64,3.346,0.6893,0,0.0,37
12.63,3.377,0.84,0,0.0,39
12.65,3.288,1.078,0,0.0,42
12.62,3.341,1.079,0,0.0,42
12.63,3.302,1.08,0,0.0,42
12.61,3.373,0.9187,0,0.0,40
12.63,3.26,1.001,0,0.0,41
12.6,3.292,1.003,0,0.0,41
12.59,3.329,1.003,0,0.0,41
12.57,3.36,0.4014,0,0.0,33
12.53,3.501,1.225,0,0.0,44
12.11,4.711,1.004,0,0.0,41
12.08,4.782,1.004,0,0.0,41
12.55,3.36,0.6455,0,0.0,36
12.5,3.534,1.227,0,0.0,44
12.09,4.747,1.004,0,0.0,41
12.51,3.478,1.159,0,0.0,43
12.54,3.355,1.007,0,0.0,41
12.18,4.484,0.4028,0,0.0,33
12.54,3.34,0.7682,0,0.0,38
12.53,3.364,0.4801,0,0.0,34
12.53,3.363,0.5536,0,0.0,35
12.52,3.386,0.8506,0,0.0,39
12.02,4.822,0.7007,0,0.0,37
12.08,4.617,1.009,0,0.0,41
12,4.817,0.7706,0,0.0,38
12.49,3.345,0.7054,0,0.0,37
12.06,4.651,1.009,0,0.0,41
12.44,3.451,1.091,0,0.0,42
12.07,4.548,1.013,0,0.0,41
12.43,3.401,0.8591,0,0.0,39
12.07,4.508,1.013,0,0.0,41
12.43,3.383,0.935,0,0.0,40
11.94,4.826,0.9333,0,0.0,40
11.93,4.827,0.778,0,0.0,38
11.91,4.863,0.7777,0,0.0,38
12.42,3.347,0.7806,0,0.0,38
12.06,4.463,1.016,0,0.0,41
12.09,4.347,1.018,0,0.0,41
11.95,4.71,0.7808,0,0.0,38
12.06,4.419,1.018,0,0.0,41
12.36,3.489,1.097,0,0.0,42
12.07,4.381,1.018,0,0.0,41
11.9,4.815,0.7132,0,0.0,37
12.39,3.349,0.4255,0,0.0,33
12.38,3.359,0.5724,0,0.0,35
12.37,3.385,0.4263,0,0.0,33
12.06,4.317,1.021,0,0.0,41
11.9,4.733,0.7842,0,0.0,38
12.07,4.28,1.021,0,0.0,41
12.34,3.397,0.943,0,0.0,40
12.35,3.346,0.7204,0,0.0,37
12.07,4.237,1.023,0,0.0,41
11.94,4.574,0.4296,0,0.0,33
12.07,4.197,1.024,0,0.0,41
12.33,3.347,0.5063,0,0.0,34
12.33,3.338,0.6712,0,0.0,36
12.31,3.406,0.8707,0,0.0,39
11.85,4.749,0.9436,0,0.0,40
12.07,4.157,1.025,0,0.0,41
11.93,4.529,0.4329,0,0.0,33
12.3,3.397,0.5801,0,0.0,35
12.31,3.355,0.792,0,0.0,38
12.28,3.462,1.026,0,0.0,41
11.78,4.889,0.6698,0,0.0,36
11.83,4.759,0.8699,0,0.0,39
12.3,3.359,0.5094,0,0.0,34
11.85,4.706,0.9453,0,0.0,40
12.07,4.095,1.027,0,0.0,41
12.07,4.057,1.028,0,0.0,41
11.84,4.681,0.9473,0,0.0,40
12.08,4.02,1.028,0,0.0,41
12.08,3.977,1.03,0,0.0,41
12.23,3.488,1.03,0,0.0,41
11.76,4.84,0.7263,0,0.0,37
11.85,4.604,0.949,0,0.0,40
12.24,3.424,0.8773,0,0.0,39
11.83,4.638,0.9494,0,0.0,40
12.08,3.939,1.03,0,0.0,41
12.12,3.809,1.031,0,0.0,41
12.09,3.903,1.03,0,0.0,41
12.1,3.845,1.031,0,0.0,41
11.82,4.63,0.876,0,0.0,39
11.97,4.219,0.4427,0,0.0,33
11.8,4.663,0.8766,0,0.0,39
12.24,3.34,0.5894,0,0.0,35
12.08,3.878,1.032,0,0.0,41
11.88,4.449,0.443,0,0.0,33
11.78,4.696,0.8771,0,0.0,39
12.12,3.731,1.033,0,0.0,41
12.19,3.494,1.033,0,0.0,41
11.7,4.887,0.4433,0,0.0,33
11.83,4.554,0.9528,0,0.0,40
12.21,3.401,0.9545,0,0.0,40
11.71,4.85,0.4438,0,0.0,33
12.14,3.636,1.034,0,0.0,41
12.15,3.602,1.034,0,0.0,41
12.1,3.766,1.033,0,0.0,41
11.72,4.82,0.68,0,0.0,36
12.17,3.528,1.034,0,0.0,41
12.22,3.346,0.6837,0,0.0,36
12.12,3.67,1.035,0,0.0,41
12.15,3.562,1.035,0,0.0,41
11.83,4.512,0.9545,0,0.0,40
11.77,4.658,0.7334,0,0.0,37
12.21,3.324,0.737,0,0.0,37
11.79,4.595,0.8807,0,0.0,39
11.67,4.89,0.5189,0,0.0,34
11.84,4.45,0.449,0,0.0,33
11.68,4.851,0.5911,0,0.0,35
11.66,4.886,0.5911,0,0.0,35
12.17,3.423,0.8842,0,0.0,39
11.91,4.235,0.4501,0,0.0,33
11.92,4.198,0.3866,0,0.0,32
12.18,3.368,0.4526,0,0.0,33
12.18,3.363,0.5249,0,0.0,34
11.93,4.162,0.3866,0,0.0,32
11.7,4.77,0.6844,0,0.0,36
11.78,4.551,0.883,0,0.0,39
11.82,4.446,0.9578,0,0.0,40
11.79,4.516,0.8832,0,0.0,39
12.17,3.354,0.8067,0,0.0,38
11.67,4.811,0.3872,0,0.0,32
11.93,4.121,0.3889,0,0.0,32
11.65,4.842,0.5233,0,0.0,34
12.16,3.361,0.3917,0,0.0,32
11.79,4.473,0.8852,0,0.0,39
11.82,4.367,0.9603,0,0.0,40
11.66,4.765,0.5259,0,0.0,34
11.66,4.764,0.3914,0,0.0,32
11.8,4.4,0.9609,0,0.0,40
12.12,3.414,0.9626,0,0.0,40
11.64,4.8,0.4553,0,0.0,33
11.63,4.793,0.528,0,0.0,34
11.81,4.323,0.9626,0,0.0,40
11.77,4.425,0.8889,0,0.0,39
11.78,4.365,0.8907,0,0.0,39
12.1,3.372,0.8141,0,0.0,38
11.82,4.247,0.9641,0,0.0,40
12.08,3.435,0.8927,0,0.0,39
11.87,4.1,0.4616,0,0.0,33
11.65,4.686,0.6941,0,0.0,36
11.69,4.581,0.7459,0,0.0,37
11.89,4.025,0.3994,0,0.0,32
11.8,4.279,0.9649,0,0.0,40
11.87,4.058,0.4005,0,0.0,32
12.08,3.377,0.4019,0,0.0,32
11.61,4.744,0.4624,0,0.0,33
12.09,3.329,0.7498,0,0.0,37
11.77,4.324,0.8925,0,0.0,39
11.78,4.287,0.8931,0,0.0,39
11.64,4.643,0.6967,0,0.0,36
11.8,4.219,0.967,0,0.0,40
12.05,3.432,0.9685,0,0.0,40
11.82,4.146,0.9677,0,0.0,40
11.78,4.245,0.895,0,0.0,39
12.06,3.367,0.5401,0,0.0,34
11.8,4.18,0.9681,0,0.0,40
11.82,4.12,0.4679,0,0.0,33
11.64,4.603,0.6983,0,0.0,36
11.6,4.698,0.4031,0,0.0,32
12.03,3.445,0.97,0,0.0,40
11.82,4.106,0.9691,0,0.0,40
12.05,3.368,0.4701,0,0.0,33
12.02,3.457,0.8976,0,0.0,39
11.75,4.275,0.469,0,0.0,33
11.76,4.238,0.4696,0,0.0,33
11.65,4.523,0.7527,0,0.0,37
11.57,4.72,0.6107,0,0.0,35
11.78,4.168,0.897,0,0.0,39
11.64,4.543,0.8184,0,0.0,38
11.58,4.69,0.4693,0,0.0,33
11.81,4.063,0.9714,0,0.0,40
11.76,4.199,0.8982,0,0.0,39
11.82,4.005,0.9727,0,0.0,40
11.58,4.649,0.4717,0,0.0,33
11.77,4.144,0.8988,0,0.0,39
11.63,4.52,0.8202,0,0.0,38
11.95,3.58,0.7568,0,0.0,37
11.79,4.07,0.9001,0,0.0,39
12.01,3.365,0.8236,0,0.0,38
11.98,3.468,0.9745,0,0.0,40
11.61,4.549,0.7045,0,0.0,36
11.56,4.674,0.6144,0,0.0,35
12.01,3.345,0.7073,0,0.0,36
11.83,3.93,0.9741,0,0.0,40
11.77,4.104,0.9003,0,0.0,39
11.63,4.476,0.7566,0,0.0,37
11.92,3.632,0.8236,0,0.0,38
11.86,3.821,0.975,0,0.0,40
11.55,4.675,0.5445,0,0.0,34
11.79,4.03,0.4759,0,0.0,33
11.81,3.963,0.9748,0,0.0,40
11.96,3.479,0.9025,0,0.0,39
11.61,4.509,0.7064,0,0.0,36
11.92,3.609,0.7593,0,0.0,37
11.83,3.892,0.9748,0,0.0,40
11.78,4.028,0.9021,0,0.0,39
11.63,4.439,0.8236,0,0.0,38
11.63,4.435,0.7584,0,0.0,37
11.55,4.639,0.4122,0,0.0,32
11.99,3.339,0.7604,0,0.0,37
11.64,4.404,0.8238,0,0.0,38
11.67,4.323,0.4769,0,0.0,33
11.87,3.728,0.9764,0,0.0,40
11.94,3.497,0.9767,0,0.0,40
11.93,3.53,0.9773,0,0.0,40
11.86,3.758,0.9039,0,0.0,39
11.61,4.47,0.7075,0,0.0,36
11.8,3.934,0.9041,0,0.0,39
11.82,3.862,0.9045,0,0.0,39
11.93,3.507,0.9049,0,0.0,39
11.84,3.797,0.9769,0,0.0,40
11.91,3.567,0.7113,0,0.0,36
11.85,3.759,0.9779,0,0.0,40
11.55,4.598,0.4144,0,0.0,32
11.55,4.597,0.4778,0,0.0,33
11.82,3.849,0.9771,0,0.0,40
11.6,4.468,0.8254,0,0.0,38
11.64,4.362,0.8258,0,0.0,38
11.87,3.69,0.9773,0,0.0,40
11.88,3.653,0.9777,0,0.0,40
11.96,3.381,0.4813,0,0.0,33
11.8,3.896,0.9049,0,0.0,39
11.54,4.609,0.5493,0,0.0,34
11.77,3.984,0.9047,0,0.0,39
11.88,3.634,0.7632,0,0.0,37
11.6,4.446,0.7097,0,0.0,36
11.89,3.597,0.9789,0,0.0,40
11.61,4.41,0.7104,0,0.0,36
11.9,3.537,0.9068,0,0.0,39
11.95,3.364,0.7645,0,0.0,37
11.81,3.821,0.9064,0,0.0,39
11.88,3.597,0.7134,0,0.0,36
11.9,3.526,0.8301,0,0.0,38
11.54,4.567,0.6212,0,0.0,35
11.89,3.557,0.9802,0,0.0,40
11.91,3.487,0.765,0,0.0,37
11.55,4.537,0.4808,0,0.0,33
11.55,4.533,0.5519,0,0.0,34
11.88,3.579,0.8301,0,0.0,38
11.6,4.402,0.7632,0,0.0,37
11.57,4.463,0.4827,0,0.0,33
11.81,3.78,0.9082,0,0.0,39
11.63,4.297,0.8299,0,0.0,38
11.54,4.532,0.4198,0,0.0,32
11.54,4.527,0.623,0,0.0,35
11.55,4.496,0.4204,0,0.0,32
11.55,4.495,0.4835,0,0.0,33
11.82,3.727,0.9082,0,0.0,39
11.6,4.362,0.765,0,0.0,37
11.51,4.592,0.6242,0,0.0,35
11.83,3.69,0.909,0,0.0,39
11.84,3.656,0.9086,0,0.0,39
11.56,4.462,0.4204,0,0.0,32
11.88,3.52,0.7158,0,0.0,36
11.85,3.619,0.909,0,0.0,39
11.61,4.327,0.7652,0,0.0,37
11.92,3.378,0.8325,0,0.0,38
11.59,4.362,0.7146,0,0.0,36
11.64,4.223,0.8314,0,0.0,38
11.54,4.485,0.6257,0,0.0,35
11.51,4.559,0.5548,0,0.0,34
11.6,4.323,0.716,0,0.0,36
11.85,3.581,0.91,0,0.0,39
11.61,4.288,0.7666,0,0.0,37
11.83,3.637,0.7684,0,0.0,37
11.62,4.255,0.8321,0,0.0,38
11.62,4.252,0.767,0,0.0,37
11.53,4.485,0.5566,0,0.0,34
11.64,4.182,0.8334,0,0.0,38
11.82,3.639,0.8338,0,0.0,38
11.6,4.286,0.717,0,0.0,36
11.9,3.351,0.7198,0,0.0,36
11.78,3.74,0.7693,0,0.0,37
11.53,4.444,0.5592,0,0.0,34
11.89,3.359,0.4292,0,0.0,32
11.64,4.141,0.8351,0,0.0,38
11.65,4.106,0.8353,0,0.0,38
11.88,3.382,0.7716,0,0.0,37
11.52,4.439,0.6295,0,0.0,35
11.53,4.41,0.4272,0,0.0,32
11.53,4.404,0.5611,0,0.0,34
11.59,4.243,0.7198,0,0.0,36
11.53,4.401,0.6307,0,0.0,35
11.86,3.378,0.7233,0,0.0,36
11.62,4.127,0.43,0,0.0,32
11.59,4.2,0.7224,0,0.0,36
11.52,4.382,0.5629,0,0.0,34
11.63,4.081,0.8377,0,0.0,38
11.52,4.376,0.6335,0,0.0,35
11.65,4.008,0.839,0,0.0,38
11.52,4.363,0.432,0,0.0,32
11.53,4.33,0.4318,0,0.0,32
11.63,4.042,0.8392,0,0.0,38
11.62,4.034,0.7759,0,0.0,37
11.82,3.403,0.777,0,0.0,37
11.57,4.174,0.7754,0,0.0,37
11.51,4.333,0.6365,0,0.0,35
11.76,3.599,0.7264,0,0.0,36
11.58,4.14,0.7254,0,0.0,36
11.52,4.298,0.6367,0,0.0,35
11.65,3.929,0.842,0,0.0,38
11.73,3.682,0.7775,0,0.0,37
11.74,3.647,0.7775,0,0.0,37
11.81,3.401,0.7283,0,0.0,36
11.5,4.332,0.5684,0,0.0,34
11.63,3.964,0.842,0,0.0,38
11.62,3.993,0.7779,0,0.0,37
11.57,4.135,0.7768,0,0.0,37
11.81,3.384,0.8435,0,0.0,38
11.52,4.259,0.6382,0,0.0,35
11.59,4.064,0.7276,0,0.0,36
11.53,4.228,0.438,0,0.0,32
11.81,3.367,0.6407,0,0.0,35
11.5,4.295,0.5694,0,0.0,34
11.71,3.68,0.7287,0,0.0,36
11.57,4.096,0.7784,0,0.0,37
11.51,4.26,0.4389,0,0.0,32
11.58,4.058,0.7795,0,0.0,37
11.6,3.999,0.571,0,0.0,34
11.59,4.025,0.7295,0,0.0,36
11.64,3.87,0.8444,0,0.0,38
11.68,3.745,0.7306,0,0.0,36
11.77,3.448,0.8459,0,0.0,38
11.69,3.71,0.7304,0,0.0,36
11.54,4.153,0.4406,0,0.0,32
11.56,4.094,0.7292,0,0.0,36
11.66,3.798,0.8453,0,0.0,38
11.59,4.005,0.7304,0,0.0,36
11.6,3.97,0.7304,0,0.0,36
11.6,3.969,0.7804,0,0.0,37
11.77,3.427,0.732,0,0.0,36
11.61,3.934,0.7311,0,0.0,36
11.51,4.215,0.6415,0,0.0,35
11.71,3.62,0.7316,0,0.0,36
11.64,3.831,0.8459,0,0.0,38
11.49,4.252,0.5729,0,0.0,34
11.51,4.183,0.4425,0,0.0,32
11.54,4.095,0.5739,0,0.0,34
11.61,3.892,0.7829,0,0.0,37
11.55,4.058,0.5747,0,0.0,34
11.58,3.97,0.5755,0,0.0,34
11.65,3.758,0.8472,0,0.0,38
11.59,3.937,0.5752,0,0.0,34
11.56,4.022,0.5755,0,0.0,34
11.6,3.902,0.5755,0,0.0,34
11.67,3.686,0.8481,0,0.0,38
11.49,4.213,0.5744,0,0.0,34
11.59,3.927,0.7829,0,0.0,37
11.52,4.125,0.5755,0,0.0,34
11.76,3.377,0.5084,0,0.0,33
11.64,3.767,0.7843,0,0.0,37
11.61,3.854,0.7841,0,0.0,37
11.75,3.389,0.6465,0,0.0,35
11.65,3.717,0.8494,0,0.0,38
11.5,4.154,0.645,0,0.0,35
11.6,3.855,0.7346,0,0.0,36
11.52,4.081,0.6465,0,0.0,35
11.61,3.817,0.7852,0,0.0,37
11.74,3.39,0.5791,0,0.0,34
11.59,3.86,0.5784,0,0.0,34
11.58,3.886,0.7358,0,0.0,36
11.73,3.406,0.5111,0,0.0,33
11.6,3.824,0.5789,0,0.0,34
11.5,4.114,0.6473,0,0.0,35
11.48,4.149,0.5794,0,0.0,34
11.6,3.795,0.7377,0,0.0,36
11.73,3.37,0.4502,0,0.0,32
11.56,3.907,0.5117,0,0.0,33
11.51,4.038,0.6498,0,0.0,35
11.71,3.402,0.4516,0,0.0,32
11.7,3.436,0.5131,0,0.0,33
11.65,3.593,0.5131,0,0.0,33
11.59,3.763,0.5825,0,0.0,34
11.51,4.001,0.6508,0,0.0,35
11.69,3.432,0.4539,0,0.0,32
11.52,3.964,0.6518,0,0.0,35
11.53,3.877,0.5169,0,0.0,33
11.66,3.463,0.4559,0,0.0,32
11.67,3.421,0.6553,0,0.0,35
11.63,3.548,0.5174,0,0.0,33
11.5,3.94,0.6545,0,0.0,35
11.52,3.874,0.457,0,0.0,32
11.51,3.901,0.656,0,0.0,35
11.65,3.458,0.5191,0,0.0,33
11.52,3.868,0.6558,0,0.0,35
11.54,3.806,0.4567,0,0.0,32
11.64,3.487,0.6568,0,0.0,35
11.65,3.453,0.6563,0,0.0,35
11.54,3.804,0.5185,0,0.0,33
11.63,3.511,0.4576,0,0.0,32
11.63,3.509,0.5196,0,0.0,33
11.52,3.836,0.4587,0,0.0,32
11.52,3.835,0.5199,0,0.0,33
11.59,3.61,0.5207,0,0.0,33
11.64,3.416,0.5907,0,0.0,34
11.6,3.549,0.6595,0,0.0,35
11.61,3.515,0.6593,0,0.0,35
11.51,3.828,0.658,0,0.0,35
11.58,3.609,0.4604,0,0.0,32
11.59,3.573,0.4613,0,0.0,32
11.53,3.761,0.5224,0,0.0,33
11.52,3.79,0.6593,0,0.0,35
11.55,3.673,0.5232,0,0.0,33
11.55,3.668,0.66,0,0.0,35
11.52,3.761,0.4616,0,0.0,32
11.59,3.537,0.4618,0,0.0,32
11.56,3.633,0.6605,0,0.0,35
11.57,3.596,0.6613,0,0.0,35
11.53,3.722,0.5243,0,0.0,33
11.58,3.562,0.661,0,0.0,35
11.58,3.548,0.5933,0,0.0,34
11.54,3.673,0.4627,0,0.0,32
11.52,3.735,0.6608,0,0.0,35
11.61,3.445,0.5933,0,0.0,34
11.55,3.638,0.463,0,0.0,32
11.55,3.635,0.5248,0,0.0,33
11.56,3.6,0.5933,0,0.0,34
11.57,3.564,0.5938,0,0.0,34
11.52,3.721,0.4638,0,0.0,32
11.59,3.478,0.5941,0,0.0,34
11.58,3.511,0.5946,0,0.0,34
11.53,3.667,0.5941,0,0.0,34
11.52,3.697,0.6623,0,0.0,35
11.54,3.631,0.5949,0,0.0,34
11.49,3.691,0.5983,0,0.0,34


==> figures/4_Preprocessing/tikz_data_stixels.csv <==
x,y,z,segment_id,height,layer
14.66,3.511,1.125,158,0.05,0
14.7,3.332,0.5,158,0.05,0
14.67,3.372,0.375,158,0.375,0
14.58,3.584,1.25,158,0.05,0
14.46,3.506,1.125,158,0.375,0
14.41,3.586,1.25,158,0.05,0
14.04,4.832,1,158,0.05,0
14.45,3.366,0.375,158,0.75,0
14.45,3.321,0.375,158,0.375,0
14.41,3.403,0.75,158,0.625,0
14.36,3.436,1,158,0.375,0
14.31,3.514,1.375,158,0.05,0
14.29,3.327,0.75,158,0.05,0
14.26,3.366,0.125,158,0.875,0
14.15,3.518,1.375,158,0.05,0
14.08,3.456,1,158,0.05,0
14.12,3.284,0.5,158,0.05,0
13.71,4.62,1,158,0.05,0
14.04,3.355,0.5,158,0.5,0
13.59,4.853,1.125,158,0.05,0
13.66,4.649,1,158,0.05,0
13.6,4.81,1.125,158,0.05,0
14.02,3.396,0.625,158,0.5,0
13.61,4.769,1,158,0.25,0
14.03,3.307,0.375,158,0.5,0
13.71,4.436,1.125,158,0.05,0
13.68,4.517,1,158,0.05,0
13.97,3.516,1.375,158,0.05,0
13.62,4.681,1,158,0.05,0
13.59,4.716,1,158,0.25,0
14,3.3,0.5,158,0.05,0
13.67,4.467,1.125,158,0.05,0
13.64,4.55,1.125,158,0.05,0
13.69,4.382,1,158,0.05,0
13.52,4.875,1,158,0.05,0
13.71,4.299,1,158,0.05,0
13.53,4.785,1,158,0.25,0
13.68,4.335,1.125,158,0.05,0
13.65,4.416,1.125,158,0.05,0
13.52,4.734,1.125,158,0.25,0
13.89,3.362,0.375,158,0.625,0
13.5,4.684,1.25,158,0.05,0
13.83,3.525,1.375,158,0.05,0
13.81,3.386,0.375,158,0.625,0
13.82,3.301,0.375,158,0.5,0
13.66,3.304,0.5,158,0.375,0
13.6,3.506,1.125,158,0.05,0
13.63,3.384,0.375,158,0.625,0
13.64,3.342,0.5,158,0.5,0
13.54,3.622,1.375,158,0.05,0
13.23,4.627,1.375,158,0.05,0
13.55,3.582,1.125,158,0.05,0
13.59,3.417,0.875,158,0.05,0
13.55,3.537,1.125,158,0.375,0
13.18,4.701,1.375,158,0.05,0
13.55,3.493,1,158,0.05,0
13.14,4.731,1.375,158,0.05,0
13.54,3.36,0.5,158,0.375,0
13.49,3.52,1,158,0.05,0
13.08,4.751,1.375,158,0.05,0
13.33,3.996,1.125,158,0.05,0
13.44,3.549,1,158,0.5,0
13.5,3.307,0.5,158,0.375,0
13.31,3.947,1,158,0.25,0
13.09,4.621,1.375,158,0.05,0
13.45,3.423,0.875,158,0.375,0
13.31,3.903,1,158,0.25,0
13.02,4.775,1.375,158,0.05,0
13.13,4.459,1.375,158,0.05,0
13.44,3.377,0.375,158,0.25,0
13.08,4.528,1.375,158,0.05,0
13.06,4.566,1.375,158,0.05,0
13.11,4.409,1.375,158,0.05,0
13.07,4.48,1.375,158,0.05,0
13.33,3.606,1.375,158,0.05,0
12.95,4.793,1.375,158,0.05,0
13.34,3.566,1.375,158,0.05,0
13.1,4.36,1.375,158,0.05,0
13.26,3.845,1.125,158,0.05,0
13.28,3.763,1,158,0.05,0
13.26,3.802,1.125,158,0.05,0
13.11,4.275,1.375,158,0.05,0
13.29,3.594,1.375,158,0.05,0
13.1,4.228,1.375,158,0.05,0
13.03,4.422,1.375,158,0.05,0
13.1,4.184,1.375,158,0.05,0
13.25,3.627,1.375,158,0.05,0
13.33,3.305,0.5,158,0.375,0
13.22,3.661,1.375,158,0.05,0
13.12,3.974,1.375,158,0.05,0
13.2,3.698,1.375,158,0.05,0
13.17,3.775,1.375,158,0.05,0
13.1,4.01,1.375,158,0.05,0
13.18,3.734,1.375,158,0.05,0
13.12,3.93,1.375,158,0.05,0
13.13,3.89,1.375,158,0.05,0
13.15,3.811,1.375,158,0.05,0
12.72,4.965,1,158,0.05,0
12.77,4.81,1.25,158,0.05,0
13.22,3.362,0.375,158,0.625,0
13,4.066,1.375,158,0.05,0
13.01,4.025,1.375,158,0.05,0
12.77,4.722,1.25,158,0.05,0
12.98,4.101,1.375,158,0.05,0
13.2,3.314,0.375,158,0.5,0
13.19,3.311,0.5,158,0.25,0
12.7,4.827,1.25,158,0.05,0
13.07,3.616,1.375,158,0.05,0
13.12,3.376,0.375,158,0.625,0
12.88,4.155,1.25,158,0.05,0
12.93,3.957,1.25,158,0.25,0
12.94,3.916,1.25,158,0.25,0
12.96,3.795,1.25,158,0.25,0
12.86,4.105,1.25,158,0.05,0
12.87,4.066,1.25,158,0.05,0
12.94,3.832,1.25,158,0.25,0
12.88,4.026,1.25,158,0.05,0
12.92,3.867,1.25,158,0.25,0
12.95,3.751,1.375,158,0.05,0
12.95,3.709,1.25,158,0.25,0
13.05,3.316,0.5,158,0.5,0
12.95,3.665,1.25,158,0.25,0
12.95,3.623,1.25,158,0.25,0
12.57,4.729,1,158,0.25,0
12.49,4.83,1.125,158,0.05,0
12.42,4.802,1,158,0.05,0
12.89,3.315,0.25,158,0.75,0
12.8,3.498,1.25,158,0.05,0
12.76,3.568,1.25,158,0.05,0
12.78,3.368,0.5,158,0.375,0
12.78,3.327,0.375,158,0.625,0
12.72,3.515,1.25,158,0.05,0
12.68,3.586,1.25,158,0.05,0
12.78,3.164,1,158,0.05,0
12.71,3.185,1,158,0.05,0
12.69,3.22,1,158,0.05,0
12.62,3.445,1.125,158,0.05,0
12.66,3.253,1,158,0.05,0
12.62,3.284,0.5,158,0.625,0
12.59,3.315,0.375,158,0.75,0
12.58,3.351,0.25,158,0.875,0
12.54,3.463,1.125,158,0.05,0
12.56,3.388,0.375,158,0.75,0
12.08,4.787,1,158,0.05,0
12.09,4.751,1,158,0.05,0
12.06,4.822,0.875,158,0.25,0
12.18,4.493,0.375,158,0.05,0
12.55,3.304,0.75,158,0.05,0
12.01,4.801,0.75,158,0.05,0
12.05,4.691,1,158,0.05,0
12.06,4.57,1,158,0.05,0
12.44,3.353,0.5,158,0.625,0
12.06,4.53,1,158,0.05,0
12.06,4.486,1,158,0.05,0
11.93,4.811,0.625,158,0.375,0
12.43,3.311,0.375,158,0.5,0
12.37,3.454,1,158,0.25,0
12.05,4.441,1,158,0.05,0
12.06,4.404,1,158,0.05,0
11.95,4.694,0.75,158,0.05,0
12.37,3.412,0.375,158,0.75,0
12.37,3.374,0.375,158,0.5,0
12.06,4.32,1,158,0.05,0
11.91,4.717,0.75,158,0.05,0
12.04,4.357,1,158,0.05,0
11.86,4.821,0.125,158,0.75,0
11.84,4.856,0.125,158,0.05,0
12.05,4.277,1,158,0.05,0
11.93,4.6,0.375,158,0.75,0
12.27,3.504,1,158,0.05,0
12.31,3.317,0.5,158,0.375,0
12.06,4.118,1,158,0.05,0
12.07,4.079,1,158,0.05,0
12.08,4.043,1,158,0.05,0
11.81,4.759,0.125,158,0.75,0
12.07,3.999,1,158,0.05,0
12.08,3.962,1,158,0.05,0
12.09,3.886,1,158,0.05,0
12.1,3.85,1,158,0.05,0
11.96,4.246,0.375,158,0.05,0
11.8,4.671,0.875,158,0.05,0
12.07,3.919,1,158,0.05,0
12.11,3.772,1,158,0.05,0
12.15,3.625,1,158,0.05,0
12.18,3.517,1,158,0.05,0
12.09,3.807,1,158,0.05,0
12.13,3.659,1,158,0.05,0
12.16,3.551,1,158,0.05,0
12.15,3.585,1,158,0.05,0
11.76,4.695,0.625,158,0.375,0
12.11,3.693,1,158,0.05,0
11.78,4.621,0.875,158,0.05,0
11.83,4.477,0.375,158,0.625,0
11.66,4.9,0.375,158,0.25,0
11.67,4.865,0.375,158,0.25,0
11.94,4.154,0.375,158,0.75,0
11.9,4.262,0.375,158,0.05,0
12.16,3.432,0.875,158,0.05,0
11.92,4.19,0.375,158,0.75,0
12.17,3.395,0.375,158,0.5,0
11.77,4.577,0.875,158,0.05,0
11.78,4.542,0.875,158,0.05,0
11.82,4.434,0.375,158,0.625,0
12.18,3.319,0.5,158,0.5,0
11.93,4.113,0.375,158,0.05,0
12.16,3.353,0.375,158,0.625,0
11.78,4.499,0.375,158,0.625,0
11.81,4.387,0.875,158,0.05,0
11.82,4.354,0.875,158,0.05,0
11.67,4.739,0.375,158,0.375,0
11.64,4.809,0.375,158,0.375,0
11.64,4.77,0.375,158,0.375,0
11.75,4.284,0.375,158,0.625,0
11.56,4.734,0.375,158,0.25,0
11.76,4.208,0.875,158,0.05,0
11.76,4.171,0.875,158,0.05,0
11.82,3.993,0.375,158,0.625,0
11.78,4.096,0.375,158,0.625,0
11.98,3.455,0.875,158,0.05,0
12.01,3.348,0.375,158,0.625,0
12.02,3.311,0.5,158,0.375,0
11.55,4.688,0.375,158,0.25,0
11.76,4.131,0.375,158,0.625,0
11.77,4.055,0.375,158,0.625,0
11.95,3.484,0.875,158,0.05,0
11.98,3.377,0.125,158,0.875,0
11.86,3.728,0.875,158,0.05,0
11.79,3.943,0.875,158,0.05,0
11.89,3.623,0.75,158,0.25,0
11.8,3.905,0.875,158,0.05,0
11.81,3.871,0.875,158,0.05,0
11.65,4.328,0.375,158,0.625,0
11.76,4.011,0.375,158,0.625,0
11.87,3.654,0.75,158,0.25,0
11.81,3.83,0.875,158,0.05,0
11.94,3.403,0.125,158,0.875,0
11.53,4.599,0.125,158,0.625,0
11.88,3.581,0.625,158,0.375,0
11.89,3.544,0.625,158,0.375,0
11.9,3.508,0.75,158,0.25,0
11.59,4.423,0.125,158,0.75,0
11.82,3.754,0.875,158,0.05,0
11.53,4.559,0.125,158,0.625,0
11.57,4.454,0.125,158,0.75,0
11.8,3.789,0.875,158,0.05,0
11.63,4.28,0.75,158,0.25,0
11.55,4.488,0.125,158,0.75,0
11.83,3.682,0.875,158,0.05,0
11.6,4.346,0.625,158,0.25,0
11.65,4.206,0.375,158,0.625,0
11.49,4.624,0.375,158,0.25,0
11.53,4.516,0.125,158,0.75,0
11.58,4.38,0.125,158,0.875,0
11.91,3.317,0.625,158,0.05,0
11.51,4.471,0.625,158,0.05,0
11.52,4.433,0.5,158,0.25,0
11.87,3.344,0.375,158,0.5,0
11.51,4.39,0.375,158,0.375,0
11.77,3.583,0.625,158,0.375,0
11.5,4.347,0.375,158,0.375,0
11.77,3.507,0.25,158,0.05,0
11.5,4.309,0.125,158,0.625,0
11.51,4.272,0.25,158,0.625,0
11.5,4.228,0.25,158,0.625,0
11.71,3.604,0.625,158,0.375,0
11.57,4.018,0.25,158,0.625,0
11.66,3.741,0.75,158,0.05,0
11.68,3.669,0.625,158,0.375,0
11.6,3.913,0.5,158,0.375,0
11.49,4.186,0.25,158,0.625,0
11.56,3.978,0.25,158,0.625,0
11.65,3.7,0.625,158,0.25,0
11.59,3.87,0.5,158,0.375,0
11.6,3.836,0.5,158,0.375,0
11.61,3.8,0.5,158,0.375,0
11.49,4.146,0.25,158,0.625,0
11.72,3.416,0.25,158,0.625,0
11.74,3.344,0.375,158,0.5,0
11.61,3.761,0.625,158,0.25,0
11.49,4.108,0.25,158,0.625,0
11.55,3.934,0.5,158,0.375,0
11.5,4.07,0.25,158,0.625,0
11.7,3.446,0.25,158,0.5,0
11.72,3.376,0.25,158,0.625,0
11.64,3.62,0.5,158,0.375,0
11.5,4.033,0.25,158,0.625,0
11.51,3.996,0.625,158,0.05,0
11.5,3.955,0.625,158,0.05,0
11.5,3.916,0.625,158,0.05,0
11.51,3.883,0.5,158,0.25,0
11.51,3.843,0.375,158,0.375,0
11.65,3.392,0.375,158,0.25,0
11.51,3.805,0.375,158,0.375,0
11.62,3.421,0.375,158,0.375,0
11.51,3.767,0.375,158,0.375,0
11.53,3.696,0.375,158,0.375,0
11.55,3.626,0.375,158,0.375,0
11.57,3.559,0.375,158,0.375,0
11.58,3.523,0.375,158,0.375,0
11.6,3.454,0.5,158,0.25,0
11.59,3.487,0.375,158,0.375,0
11.51,3.729,0.375,158,0.375,0
11.55,3.59,0.375,158,0.375,0
11.51,3.65,0.375,158,0.375,0


==> figures/5_Grids/grid_celltypes_colormaps.tikz <==
\definecolor{background}{RGB}{64, 64, 64} 
\definecolor{occupied}{RGB}{240,30,30}
\definecolor{free}{RGB}{0,220,255}


\pgfplotscreatecolormap{occupancy}{
	color(0cm)=(free)
	color(1cm)=(free!66!background)
    color(2cm)=(free!33!background)
	color(3cm)=(background)
	color(4cm)=(occupied!33!background)
    color(5cm)= (occupied!66!background)
	color(6cm)=(occupied)
	}
	
\pgfplotscreatecolormap{timestamp}{
    [1pt]Hsb(0pt)=(120,1,1)
         Hsb(100pt)=(80,1,1) 
         Hsb(200pt)=(40,1,1) 
         Hsb(499pt)=(0,1,1) 
         Hsb(501pt)=(0,0.0,0.25)  
         Hsb(530pt)=(0,0.0,0.25) 
    }

\pgfplotscreatecolormap{tristate}{
    [1pt]rgb(0pt)  =(0,0.8,0)
         rgb(100pt)=(0.75,0.75,0.75) 
         rgb(200pt)=(0.8,0,0)
    }

    
\pgfplotscreatecolormap{height}{
        Hsb(0cm)=(0,0.8,0.9)
        Hsb(1cm)=(60,0.8,0.9) 
        Hsb(2cm)=(120,0.8,0.9) 
        Hsb(3cm)=(180,0.8,0.9) 
        Hsb(4cm)=(240,0.8,0.9)
        Hsb(5cm)=(300,0.8,0.9) 
        Hsb(6cm)=(360,0.8,0.9)  
    }
    
\pgfplotscreatecolormap{blackwhite}{
        color(0cm)  = (black)
        color(1cm) = (white)
    }
   
\pgfplotscreatecolormap{reflectancecertainty}{
        Hsb(0cm)=(120,1,1)
        Hsb(1cm)=(200,1,1)
        Hsb(2cm)=(280,1,1)
        Hsb(3cm)=(360,1,1)
   }
   
   
\pgfplotscreatecolormap{velocitydirection}{
        Hsb(0cm)=(0,0.8,0.9)
        Hsb(1cm)=(60,0.8,0.9) 
        Hsb(2cm)=(120,0.8,0.9) 
        Hsb(3cm)=(180,0.8,0.9) 
        Hsb(4cm)=(240,0.8,0.9)
        Hsb(5cm)=(300,0.8,0.9) 
        Hsb(6cm)=(360,0.8,0.9)  
}

\pgfmathsetmacro{\freecolor} {0.0}
\pgfmathsetmacro{\unknowncolor} {0.25}
\pgfmathsetmacro{\obstaclecolor} {0.5}
\pgfmathsetmacro{\curbcolor} {0.75}
\pgfmathsetmacro{\markingcolor} {1.0}
 
\pgfplotscreatecolormap{fusion}{
    [1pt]RGB(0pt)  =(50,205,50) 
         RGB(100pt)=(196,196,196) 
         RGB(200pt)=(255,165,0)
         RGB(300pt)=(255,255,0)
         RGB(400pt)=(255,255,196)
    }


==> figures/5_Grids/grid_pic_definitions.tikz <==
%% grid size constants
\pgfmathsetmacro{\cellsize}{0.25}
\pgfmathsetmacro{\gridsizex}{3}
\pgfmathsetmacro{\gridsizey}{3}
\pgfmathsetmacro{\blocksize}{1}
\pgfmathsetmacro{\gridmeanx}{\gridsizex / 2}
\pgfmathsetmacro{\gridmeany}{\gridsizey / 2}
\pgfmathsetmacro{\cellborderoffset}{0.025}

\colorlet{grid_block_border_default_color}{gray!50}

\tikzstyle{grid}=[gray!50, thin];
\tikzstyle{grid_block_border}=[gray!50];
\tikzstyle{grid_cell_border}=[gray!25, thin, densely dotted];
\tikzstyle{grid_border}=[black, thick, line cap=rounded, line join=rounded];

%% block cell layout
\tikzset{pics/blocklayout/.style args={#1}{
	code={
  		\fill [white] (0,0) -- ++(0, \blocksize) -- ++ (\blocksize, 0) -- ++ (0, -\blocksize) --cycle;
		\foreach \x in {0,\cellsize,...,\blocksize} {
			\foreach \y in {0,\cellsize,...,\blocksize} {
    			\draw[grid_cell_border, draw=#1!50!white] (\x,0) -- ++(0, \blocksize);
        		\draw[grid_cell_border, draw=#1!50!white] (0,\y) -- ++(\blocksize, 0);
    		} 
  		}
  		\draw [grid_border, draw=#1] (0,0) -- ++(0, \blocksize) -- ++ (\blocksize, 0) -- ++ (0, -\blocksize) --cycle;  	
        \coordinate (-west) at (\blocksize, 0);
        \coordinate (-east) at (\blocksize, \blocksize);
        \coordinate (-origin) at (0,0);
        
 	}
 	},
	pics/blocklayout/.default=grid_block_border_default_color
};

%% cells on total grid level hint
\tikzset{pics/gridwhitecanvas/.style={code={
 \draw [fill=white, draw=none] (0,0) -- ++(0, \gridsizey) -- ++ (\gridsizex, 0) -- ++ (0, -\gridsizey) --cycle;%
	}}};

%% cells on total grid level hint
\tikzset{pics/gridcelllayout/.style args={#1}{code={
	\foreach \x in {0,\cellsize,...,\gridsizex} {%
	\foreach \y in {0,\cellsize,...,\gridsizey} {%
    	\draw[grid_cell_border, #1!50!white] (\x,0) -- ++(0, \gridsizey);%
        \draw[grid_cell_border, #1!50!white] (0,\y) -- ++(\gridsizex, 0);%
    	}} %
    \coordinate (-east) at (\gridsizex, \gridsizey);
    \coordinate (-west) at (0, 0);
    \coordinate (-south) at (0, \gridsizey);
    \coordinate (-center) at (\gridmeanx, \gridmeany);
	}},
	pics/gridcelllayout/.default=gray
	};

%% total grid layout
\tikzset{pics/gridblocklayout/.style args={#1}{code={
 	\foreach \x in {0,\blocksize,...,\gridsizex} {%
	\foreach \y in {0,\blocksize,...,\gridsizey} {%
    	\draw[grid_block_border, #1] (\x,0) -- ++(0, \gridsizey);%
        \draw[grid_block_border, #1] (0,\y) -- ++(\gridsizex, 0);%	
    	}}%
    \coordinate (-east) at (\gridsizex, \gridsizey);
    \coordinate (-west) at (0, 0);
    \coordinate (-north) at (0, \gridsizey);
    \coordinate (-south) at (\gridsizex, 0);
    \coordinate (-center) at (\gridmeanx, \gridmeany);
    \coordinate (-origin) at (0,0);
        }},
    pics/gridblocklayout/.default=grid_block_border_default_color
    };

%% total grid layout with cells
\tikzset{pics/gridlayout/.style args={#1}{code={
	\draw (0,0,0) pic {gridwhitecanvas};
    \draw (0,0,0) pic {gridcelllayout={#1}};
    \draw (0,0,0) pic {gridblocklayout={#1}};  
    \coordinate (-east) at (\gridsizex, \gridsizey);
    \coordinate (-west) at (0, 0);
    \coordinate (-origin) at (0,0);
    \coordinate (-north) at (0, \gridsizey);
    \coordinate (-south) at (\gridsizex, 0);
    \coordinate (-center) at (\gridmeanx, \gridmeany);
    \coordinate (-north east) at (\gridmeanx, \gridsizey);
    \coordinate (-north west) at (0, \gridmeany);
    \coordinate (-south east) at (\gridsizex, \gridmeany);
    \coordinate (-south west) at (\gridmeanx, 0);
	}},
	pics/gridlayout/.default=grid_block_border_default_color
};

%% block cell layout
\tikzset{pics/blockborder/.style args={#1}{
	code={
  		\draw [grid_border, draw=#1, fill=white] (0,0) -- ++(0, \blocksize) -- ++ (\blocksize, 0) -- ++ (0, -\blocksize) --cycle;  		
 	}
 	},
	pics/blockborder/.default=grid_block_border_default_color
};

\tikzset{pics/cellfill/.style args={#1}{code={
	\draw [
		grid,
		color of colormap={#1},
		draw =., 
		fill=.!50!white,  
		line cap=rounded, 
		line join=rounded
		] 
		(\cellborderoffset, \cellborderoffset) -- ++(0, \cellsize - 2.0*\cellborderoffset, 0) -- ++ (\cellsize - 2.0*\cellborderoffset, 0, 0) -- ++ (0, -\cellsize + 2.0 * \cellborderoffset, 0) --cycle;%
	}},
		pics/cellfill/.default={tubsRed}
	};

\tikzset{pics/drawcellcontents/.style 2 args={code={
\pgfplotsset{/pgfplots/colormap name={#1}}
\foreach \color [count=\i] in {#2}
{
	\pgfmathsetmacro{\colorindex}{\color * 1000}
	\pgfmathsetmacro{\numcellsperrow}{int(\blocksize / \cellsize)}
	\pgfmathsetmacro{\x}{ floor((\i - 1) / \numcellsperrow)}
	\pgfmathsetmacro{\y}{ (\i - 1) - \x *\numcellsperrow}	
	\draw pic at (\x * \cellsize,\y * \cellsize,0) {cellfill={\colorindex}};	
}
}}};

\tikzset{pics/drawgridcontents/.style 2 args={code={
\pgfplotsset{/pgfplots/colormap name={#1}}
\foreach \color [count=\i] in {#2}
{
	\pgfmathsetmacro{\colorindex}{\color * 1000}
	\pgfmathsetmacro{\numcellsperrow}{int(\gridsizey / \cellsize)}
	\pgfmathsetmacro{\x}{ floor((\i - 1) / \numcellsperrow)}
	\pgfmathsetmacro{\y}{ (\i - 1) - \x *\numcellsperrow}	
	\draw pic at (\x * \cellsize,\y * \cellsize,0) {cellfill={\colorindex}};	
}
}}};


==> figures/6_Object_Tracking/objektverfolgung_pics_definition.tikz <==

	\pgfmathsetmacro{\objectlength}{4}
	\pgfmathsetmacro{\objectwidth}{2.2}

    
\tikzset{pics/object/.style={code={
	\pgfmathsetmacro{\objectcenterx}{\objectwidth/2}
	\pgfmathsetmacro{\objectcentery}{\objectlength/2}
	
	\draw[rounded corners=1pt, thick, fill=white] (-\objectcentery,-\objectcenterx) rectangle ++(\objectlength, \objectwidth);
	\draw[line cap=round] (\objectcentery - 1.5 , -\objectcenterx) -- (\objectcentery - 1.5, \objectcenterx) -- (\objectcentery,0) -- cycle;
	
	\coordinate (-FL) at (+\objectcentery, +\objectcenterx)  ;
	\coordinate (-MC) at (0,0) 							     ;
	\coordinate (-RL) at (-\objectcentery, +\objectcenterx)  ;
	\coordinate (-RR) at (-\objectcentery, -\objectcenterx)  ;
	\coordinate (-FR) at (+\objectcentery, -\objectcenterx)  ;	                                                      
	\coordinate (-RC) at (-\objectcentery, 0)				 ;
	\coordinate (-FC) at (+\objectcentery, 0)				 ;
	\coordinate (-MR) at (0, -\objectcenterx)				 ;
	\coordinate (-ML) at (0, +\objectcenterx)				 ;
    \coordinate (-Tail) at (-0.5 * \objectcentery + 0.375, 0);
}}};

\tikzset{pics/referencepoint/.style={code={
    \draw[referencepoint] (0,0) circle(3pt);
}}};


\tikzset{pics/objectorientationoverlay/.style={code={
	\coordinate (-head) at (1.5, 0);
	\draw[-stealth', tubsGray, line cap=round](0,0) -- (-head);
	
}}};

\tikzstyle{objectcolor}=[tubsGray60];

\tikzstyle{coordinateaxis}=[draw=tubsBlack, -stealth'];
\tikzstyle{ray}=[tubsBlueLight100, thick, line cap=round, dashed];
\tikzstyle{rayarea}=[fill=tubsBlueLight20!50!white];

\tikzstyle{referencepoint} = [draw=black, fill=tubsBlueLight100];
\tikzstyle{referencepointcaption} = [font={\footnotesize}, color=tubsGray];

\tikzstyle{contourline}=[tubsGreenMedium100, line join=round, line cap=round];
\tikzstyle{visiblecontourline}=[contourline, ultra thick];
\tikzstyle{invisiblecontourline}=[contourline, thin];

\tikzstyle{sensorfieldofview}=[tubsGray40, thin];
\tikzstyle{sensorfieldofview_outer_border}=[sensorfieldofview, dashed];

\tikzstyle{objectsidewidth}=[visiblecontourline, draw=tubsGreenLight100];
\tikzstyle{objectsidelength}=[visiblecontourline, draw=tubsGreenMedium100];


==> figures/7_Evaluation/histogram_length_error_overall_numdata.csv <==
Data
2302


==> figures/7_Evaluation/histogram_length_error_overall_processed.csv <==
value;bin
0.1925861569649582;-1.4571428571428573
0.010136113524471458;-1.3714285714285714
0.0;-1.2857142857142856
0.015204170286707187;-1.2
0.0;-1.1142857142857143
0.025340283811178713;-1.0285714285714285
0.005068056762235735;-0.9428571428571428
0.04054445409788588;-0.8571428571428572
0.02027222704894294;-0.7714285714285714
0.02027222704894294;-0.6857142857142857
0.025340283811178713;-0.6
0.24326672458731563;-0.5142857142857143
1.0744280335939744;-0.4285714285714286
0.3851723139299164;-0.34285714285714286
0.8311613090066595;-0.2571428571428571
3.1016507384882743;-0.17142857142857137
3.126991022299453;-0.08571428571428574
1.6015059368664903;0.0
0.9122502172024335;0.08571428571428574
0.020272227048942916;0.17142857142857149
0.010136113524471484;0.25714285714285723
0.005068056762235742;0.34285714285714286
0.0;0.4285714285714286
0.0;0.5142857142857142
0.0;0.5999999999999999
0.0;0.6857142857142857
0.0;0.7714285714285716
0.0;0.8571428571428572
0.0;0.9428571428571428
0.0;1.0285714285714287
0.0;1.1142857142857143
0.0;1.2
0.0;1.2857142857142858
0.0;1.3714285714285714
0.0;1.457142857142857


==> figures/7_Evaluation/histogram_width_error_overall_numdata.csv <==
Data
5126


==> figures/7_Evaluation/histogram_width_error_overall_processed.csv <==
value;bin
0.018207829366627667;-1.4571428571428573
0.0;-1.3714285714285714
0.0;-1.2857142857142856
0.03413968006242679;-1.2
0.009103914683313834;-1.1142857142857143
0.0022759786708284584;-1.0285714285714285
0.004551957341656911;-0.9428571428571428
0.01593185069579919;-0.8571428571428572
0.0;-0.7714285714285714
0.0;-0.6857142857142857
0.04551957341656917;-0.6
0.07965925347899604;-0.5142857142857143
0.061451424112368216;-0.4285714285714286
0.10469501885810908;-0.34285714285714286
0.33456886461178253;-0.2571428571428571
0.6759656652360522;-0.17142857142857137
0.9468071270646387;-0.08571428571428574
3.668877617375465;0.0
1.8253348940044236;0.08571428571428574
2.8700091039146787;0.17142857142857149
0.8580439589023289;0.25714285714285723
0.11152295487059447;0.34285714285714286
0.0;0.4285714285714286
0.0;0.5142857142857142
0.0;0.5999999999999999
0.0;0.6857142857142857
0.0;0.7714285714285716
0.0;0.8571428571428572
0.0;0.9428571428571428
0.0;1.0285714285714287
0.0;1.1142857142857143
0.0;1.2
0.0;1.2857142857142858
0.0;1.3714285714285714
0.0;1.457142857142857


==> figures/7_Evaluation/histogram_x_error_overall_numdata.csv <==
Data
5539


==> figures/7_Evaluation/histogram_x_error_overall_processed.csv <==
value;bin
0.058765120057772215;-0.967741935483871
0.013991695251850502;-0.903225806451613
0.0;-0.8387096774193548
0.0;-0.7741935483870968
0.008395017151110316;-0.7096774193548387
0.008395017151110303;-0.6451612903225807
0.016790034302220605;-0.5806451612903225
0.04757176385629179;-0.5161290322580645
0.061563459108142315;-0.4516129032258065
0.08674851056147312;-0.38709677419354843
0.18748871637479672;-0.3225806451612903
0.5512727929229108;-0.25806451612903225
0.8982668351688039;-0.19354838709677424
1.4971113919480037;-0.12903225806451618
3.450352049106334;-0.06451612903225806
3.9232713486188877;0.0
2.5408918577360557;0.06451612903225801
0.985015345730277;0.12903225806451601
0.4057591623036639;0.19354838709677413
0.24625383643256926;0.25806451612903225
0.12032857916591452;0.32258064516129026
0.08954684961184307;0.3870967741935484
0.058765120057772215;0.4516129032258065
0.030781729554071158;0.5161290322580645
0.013991695251850527;0.5806451612903225
0.005596678100740211;0.6451612903225805
0.016790034302220574;0.7096774193548386
0.011193356201480422;0.7741935483870968
0.019588373352590737;0.8387096774193548
0.008395017151110287;0.9032258064516129
0.13711861346813517;0.967741935483871


==> figures/7_Evaluation/histogram_y_error_overall_numdata.csv <==
Data
5539


==> figures/7_Evaluation/histogram_y_error_overall_processed.csv <==
value;bin
0.053168441957032006;-0.967741935483871
0.013991695251850502;-0.903225806451613
0.013991695251850502;-0.8387096774193548
0.016790034302220633;-0.7741935483870968
0.022386712402960845;-0.7096774193548387
0.03917674670518141;-0.6451612903225807
0.036378407654811304;-0.5806451612903225
0.07555515435999285;-0.5161290322580645
0.10074020581332378;-0.4516129032258065
0.10633688391406383;-0.38709677419354843
0.12032857916591433;-0.3225806451612903
0.159505325871096;-0.25806451612903225
0.5904495396280922;-0.19354838709677424
2.1938978154901587;-0.12903225806451618
2.7367755912619582;-0.06451612903225806
2.770355659866404;0.0
3.215291568875251;0.06451612903225801
1.9588373352590738;0.12903225806451601
0.5512727929229089;0.19354838709677413
0.16510200397183622;0.25806451612903225
0.09514352771258358;0.32258064516129026
0.11473190106517393;0.3870967741935484
0.08115183246073306;0.4516129032258065
0.058765120057772215;0.5161290322580645
0.04197508575555158;0.5806451612903225
0.033580068604441266;0.6451612903225805
0.011193356201480384;0.7096774193548386
0.013991695251850527;0.7741935483870968
0.008395017151110316;0.8387096774193548
0.011193356201480384;0.9032258064516129
0.08954684961184338;0.967741935483871


==> figures/7_Evaluation/histogram_yaw_error_overall_numdata.csv <==
Data
5523


==> figures/7_Evaluation/histogram_yaw_error_overall_processed.csv <==
value;bin
0.03681574023779353;-14.754098360655739
0.0018407870118896698;-14.262295081967213
0.0033134166214014178;-13.770491803278688
0.0044178888285352075;-13.278688524590164
0.002577101816645547;-12.78688524590164
0.0018407870118896763;-12.295081967213115
0.0018407870118896698;-11.80327868852459
0.0025771018166455377;-11.311475409836065
0.0014726296095117412;-10.819672131147541
0.0029452592190234825;-10.327868852459016
0.0022089444142676037;-9.836065573770492
0.0022089444142676115;-9.344262295081968
0.002577101816645547;-8.852459016393443
0.003313416621401405;-8.360655737704919
0.004049731426157281;-7.868852459016393
0.004049731426157281;-7.3770491803278695
0.005522361035669029;-6.885245901639345
0.0047860462309131414;-6.39344262295082
0.005154203633291094;-5.901639344262295
0.006994990645180745;-5.409836065573771
0.014358138692739476;-4.918032786885246
0.011044722071338019;-4.426229508196721
0.010308407266582187;-3.9344262295081966
0.01583076830225122;-3.442622950819673
0.02503470336169951;-2.950819672131148
0.03902468465206114;-2.4590163934426235
0.05154203633291076;-1.9672131147540988
0.09719355422777491;-1.475409836065574
0.17266582171525102;-0.9836065573770494
0.1940189510531719;-0.4918032786885247
0.34201822680910066;0.0
0.27906331100247495;0.4918032786885247
0.18260607157945524;0.9836065573770494
0.11523326694429417;1.4754098360655732
0.08099462852314547;1.967213114754097
0.06994990645180746;2.4590163934426226
0.041601786468706534;2.950819672131148
0.039024684652061284;3.442622950819672
0.02429838855694364;3.9344262295081958
0.027243647775967113;4.426229508196721
0.015462610899873339;4.918032786885245
0.01030840726658215;5.409836065573769
0.01214919427847182;5.9016393442622945
0.005522361035669009;6.39344262295082
0.002945259219023493;6.885245901639344
0.005154203633291075;7.377049180327868
0.003313416621401405;7.868852459016393
0.007363148047558732;8.360655737704917
0.0025771018166455377;8.852459016393441
0.003313416621401405;9.344262295081966
0.0018407870118896698;9.836065573770492
0.001840787011889683;10.327868852459016
0.003313416621401405;10.81967213114754
0.0022089444142676037;11.311475409836065
0.0022089444142676037;11.80327868852459
0.00110447220713381;12.295081967213115
0.0011044722071338019;12.786885245901638
0.0007363148047558679;13.278688524590164
0.0007363148047558732;13.770491803278688
0.0011044722071338019;14.262295081967212
0.015462610899873228;14.754098360655737

